A simulation modeling framework for fluid motion and transport in a rocking bioreactor with application to cultivated meat production

Rocking or wave-mixed bioreactors have emerged as a promising innovation in the production of cultivated meat due to their disposable nature, low operating costs, and scalability. However, despite these advantages, the performance of rocking bioreactors is not well characterized in view of their relatively short history in the market and the wide range of geometrical and operating parameters. In the present study we develop a rigorous computational framework for this multiphase, multi-physics system to quantitatively evaluate mixing, oxygen transfer, and shear stress within a rectangular rocking bioreactor under various operating conditions. This framework is implemented using the Basilisk open-source platform. We use a second-order finite volume Navier-Stokes solver and a volume-of-fluid interface reconstruction scheme to accurately resolve the highly nonlinear fluid motion. By solving the advection-diffusion equation for a multi-fluid system, we examine mixing time and the oxygen mass transfer coefficient for different operating conditions, both of which show a strong relationship with steady streaming underlying the instantaneous laminar flow. We further highlight two critical hydrodynamic phenomena that significantly influence bioreactor performance. Firstly, we investigate the transitional regime from laminar to turbulent flow. Moreover, we identify specific operating conditions that trigger resonance within the bioreactor, enhancing mixing and oxygen transfer. We finally discuss the potential effects of shear stress and energy dissipation rate on cell survival. Our findings are expected to provide valuable insights and guidelines for designing optimized bioreactors to support the next-generation cultivated meat industry pipelines.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



